Fast leave-one-cluster-out cross-validation using clustered Network Information Criterion (NICc)

For prediction models developed on clustered data that do not account for cluster heterogeneity in model parameterization, it is crucial to use cluster-based validation to assess model generalizability on unseen clusters. This paper introduces a clustered estimator of the Network Information Criterion (NICc) to approximate leave-one-cluster-out deviance for standard prediction models with twice differentiable log-likelihood functions. The NICc serves as a fast alternative to cluster-based cross-validation. Stone (1977) proved that the Akaike Information Criterion (AIC) is asymptotically equivalent to leave-one-observation-out cross-validation for true parametric models with independent and identically distributed observations. Ripley (1996) noted that the Network Information Criterion (NIC), derived from Stone's proof, is a better approximation when the model is misspecified. For clustered data, we derived NICc by substituting the Fisher information matrix in the NIC with a clustering-adjusted estimator. The NICc imposes a greater penalty when the data exhibits stronger clustering, thereby allowing the NICc to better prevent over-parameterization. In a simulation study and an empirical example, we used standard regression to develop prediction models for clustered data with Gaussian or binomial responses. Compared to the commonly used AIC and BIC for standard regression, NICc provides a much more accurate approximation to leave-one-cluster-out deviance and results in more accurate model size and variable selection, as determined by cluster-based cross-validation, especially when the data exhibit strong clustering.

==> buffer.txt <==
Journal list:
\begin{itemize}
    \item Statistical Methods in Medical Research (2.5)
    
    \item Statistics and Computing (3.9)
    
    \item Journal of Applied Statistics (1.01)
    
    \item npj digital medicine (15.2)
    \item information sciences (8.2)
    \item Scientific Reports (4.6)
    \item Medical and biological engineering and computing (3.2)
    \item BMC bioinformatics (3.0)
    \item Statistics in Medicine (2.0) (rejected)
\end{itemize}



Cross-validation prediction error estimator  is commonly used to estimate out-of-sample performance \cite{hastie_elements_2009}. Typical procedures include K-fold cross-validation and leave-one-out cross-validation \cite{browne_cross-validation_2000, efron_estimating_1983}. When the independently and identically distributed (i.i.d) assumption is violated in clustered data, resampling observations can cause ``data leakage," where correlated observations from the same cluster appear in both training and testing folds. This results in an overly optimistic estimate of out-of-cluster prediction performance.  \citet{de_jong_developing_2021} extended this approach to a stepwise internal-external cross-validation to enhance the assessment of generalizability during model development.


estimate variance-covariance matrix for clustered data \cite{harrell_overview_2015, lin_cox_1994, rogers_regression_1994, lee_cox-type_1992, waldorp_robust_2009}.

\citet{rabinowicz_cross-validation_2022} introduced an analytical solution by adding a bias correction term to the standard cross-validation estimator that accounts for differences in the correlation structure between the observed dataset and the target prediction problem, but the discussion was limited to squared error loss function. 


Mixed effects model \cite{verbeke_linear_1996}, generalized estimating equations (GEE) method \cite{liang_longitudinal_1986}, and generalized linear model (GLM) with cluster sandwich covariance correction \cite{harrell_overview_2015}, are popular methods for observational regression on clustered data. When specifying a complete likelihood function in mixed effects models is difficult due to complex distributions \cite{zorn_generalized_2001}, or convergence issues arise in fitting complex mixed effects models \cite{van_der_elst_unbalanced_2016, browne_cross-validation_2000}, the method of GEE and the method of GLM with cluster sandwich covariance correction can produce reasonable estimates of parameter variances that account for within-cluster correlations, without specifying accurate correlation structure \cite{hardin_generalized_2002, harrell_overview_2015}. 


Specifically, the Huber sandwich estimator, initially proposed by \citet{huber_behavior_1967} and \citet{white_heteroskedasticity-consistent_1980}, was extended to compute the covariance matrix in GEE using parameter estimates solved from the quasi-score equations \cite{liang_longitudinal_1986}. It was also extended to estimate the cluster-corrected covariance matrix for a wide range of models, including GLM, penalized GLM, and survival models, by adjusting the Fisher information matrix to account for clustering in the sandwich estimator.\cite{harrell_overview_2015, lin_cox_1994, rogers_regression_1994, lee_cox-type_1992, waldorp_robust_2009, Hamilton2000APT}. When the variation in cluster sizes and the within-cluster random effects are not large, the method of GLM with cluster sandwich covariance correction returns similar parameter estimates with acceptable accuracy as GEE, without requiring a working correlation matrix to estimate a cluster-corrected covariance matrix \cite{harrell_overview_2015}. In practice, if simpler models are preferred for their feasibility of implementation \cite{ruminski_impact_2019, fairchild_predictive_2013} or for faster predictive model selection from high-dimensional predictor space \cite{ambalavanan_cardiorespiratory_2023, niestroy_discovery_2022, qiu_highly_2024}, GLM with cluster sandwich covariance correction offers the advantages of flexibility in model types and fast computational speed \cite{harrell_overview_2015}. In this study, we focused on situations where the covariance-corrected GLM approach is most applicable and demonstrates non-inferior predictive performance in predictive modeling.



% Both criteria have been extended for modeling clustered data with mixed effects models or generalized estimating equation methods. In mixed effects models, \citet{vaida_conditional_2005} introduced a conditional AIC for clustered data. \citet{jones_bayesian_2011} adjusted the effective sample size in BIC based on Fisher's information. For generalized estimating equation methods, \citet{pan_akaikes_2001} developed a quasi-likelihood-based AIC-type information criterion. \citet{wang_consistent_2009} introduced a BIC-type model selection criterion based on a quadratic inference function. 






%Another commonly used criterion for model selection is the Bayesian information criterion (BIC): $BIC = -2L(\hat{\Theta}) + p\log(N)$. BIC penalizes -2 log-likelihood by adding a penalty term of the number of estimated parameters $p$ multiplied by the log of the sample size $N$. For large sample sizes, BIC penalizes the log-likelihood much more than AIC making it harder to include more parameters into the model \cite{jones_bayesian_2011}. 
%For clustered data, a problem with BIC is, given a fixed number of clusters, with more and more observations per cluster are generated from a ground truth model or process, the total number of observations will become essentially large and the penalty in BIC will become incorrectly large. As a result, BIC may lead to over-simplified models simply due to increased number of observations per cluster. In contrast, the penalty term in NICc is independent of the total number of observations. In fact, the penalty term $p\log(N)$ in BIC is not directly compatible with the penalty term $2\text{trace}[\hat{J}^{-1}\hat{K}_c]$ in NICc.  
%For clustered data, NICc and BIC is not directly compatible due to the fact that BIC depends on deviance, number of observations and number of parameters. Although BIC may occasionally arrive at similar value as NICc, identical values of BIC and NICc do not consist of the same interpretation.   BIC occasionally had similar approximation to looDeviance as NICc merely due to the fact that, the sum of -2 deviance and log of total number of observations times the total number of parameters in BIC approximately equaled NICc under certain data generating conditions.


%Since rNIC is directly applicable to parametric models of which log likelihood is twice-differentiable with respect to each regression coefficient, it is useful when modeling clustered data with simple fixed effects models such as linear regression or logistic regression. Another natural question is why use simple fixed effect models instead of complex multilevel mixed effects models, which are designed to estimate both global effects and within-cluster variations for clustered data. In the simulation study, we compared the out-of-cluster prediction performance when using simple fixed effects linear models with complex mixed effects linear models. We showed that complex mixed effect models do not guarantee to have better out-of-cluster prediction performance on unseen clusters of data. Additionally, multilevel models often struggled with convergence problems \cite{browne_cross-validation_2000, van_der_elst_unbalanced_2016}, which is also shown in our simulation study.


%In addition to complete data, we generated unbalanced number of observations per cluster by randomly remove $10\%$ to $90\%$ of observations for each cluster. 

%Smaller volume of non-independent observations per cluster will create a scenario that close to the i.i.d assumption for non-clustered data (one observation per cluster).


% random rate of missingness $r^{NA}_i$ for each cluster denoted by $i$ In addition to generating complete data, we For each cluster denoted by $i$, we controlled the missingness rate $r^{NA}_i$ as:
% \[
%     r^{NA}_i \sim
%   \begin{cases}
%     0     & \text{no missing}, \\
%     % \mathcal{N}(0.3, 0.1) & \text{missing $\approx 30\%$}, \\
%     % \mathcal{N}(0.7, 0.1) & \text{missing $\approx 70\%$}, \\
%     \mathcal{U}(0.1, 0.9) & \text{missing at a random rate between $10\%$ and $90\%$}.
%   \end{cases} 
% \]



% \subsection{Model and evaluation}
% We used both generalized linear mixed effects regression (GLME) and generalized linear regression (GLM) to fit predictive models on the simulated data. Specifically, GLME stands for linear mixed effects regression and logistic mixed effects regression for modeling Gaussian and binomial responses respectively. GLM stands for linear regression and logistic regression for modeling Gaussian and binomial responses respectively.
% When GLM was chosen to model the clustered data, we evaluated the accuracy of rNIC, AIC, and BIC in approximating out-of-cluster prediction performance with respect to leave one cluster out deviance (looDeviance), by assessing the absolute differences between these criteria and the looDeviance. When deciding whether to use GLME or GLM for modeling clustered data under specific conditions, we compared their bias in fixed effects coefficient estimates by the average variance of the estimated fixed effects coefficients from the corresponding true coefficients in each model. We compared the out-of-cluster prediction performance of GLME or GLM by leave one cluster out area under the receiver operating characteristic curve (looAUC) for the binomial response and leave one cluster out mean squared error (looMSE) for the Gaussian response. We also provided the comparison of leave one cluster out deviance (looDeviance) for both models.





% As shown in Figure \ref{fig_pred_lm_vs_lme_loopred} and \ref{fig_pred_lm_vs_lme_loodev}, the out-of-cluster prediction performance was almost identical between GLM and GLME under varying simulation conditions, which suggests GLM is a good predictive modeling strategy for clustered data and is less complicated than GLME.


% \begin{figure}[htp]
%     \centering
%     \makebox[\textwidth]{\includegraphics[width=\textwidth]{images/pred_lm_vs_lme_loopred.png}}
% \caption{Comparing out-of-cluster prediction performance by leave one cluster out area under the receiver operating characteristic curve (looAUC) for binomial response (left panel), and leave one cluster out mean squared error (looMSE) for Gaussian response (right panel), when using generalized linear model (GLM) or generalized linear mixed effects model (GLME). From top to bottom in both panels, each row of tiles indicate a level of strength of within-cluster correlation controlled by the AR1 autoregression coefficients (0, 0.4 and 0.8 correspond to low, median and high within-cluster correlation respectively). Line-types indicate none, low, high or random rate of missingness per cluster. Colors indicate models of GLM and GLME.  In each tile, the x-axis is the generating model size given a simulation condition, the y-axis (log scaled) is the leave one cluster out matrices. Except that GLM has higher looAUC than GLME when cluster size is small, they have almost identical looAUC and looMSE across all conditionals, suggesting complex multilevel model GLME do not guarantee to have better out-of-cluster prediction performance than simpler model GLM.}\label{fig_pred_lm_vs_lme_loopred}
% \end{figure}

% \begin{figure}[htp]
%     \centering
%     \makebox[\textwidth]{\includegraphics[width=\textwidth]{images/pred_lm_vs_lme_loodev.png}}
% \caption{Comparing out-of-cluster prediction performance by leave one cluster out deviance (looDeviance) for generalized linear model (GLM) and generalized linear mixed effects model (GLME). Lower looDeviance means better out-of-cluster prediction performance. The left and right panels correspond to binomial and Gaussian responses. From top to bottom in both panels, each row of tiles indicate a level of strength of within-cluster correlation controlled by the AR1 autoregression coefficients (0, 0.4 and 0.8 correspond to low, median and high within-cluster correlation respectively). Line-types indicate none, low, high or random rate of missingness per cluster. Colors indicate models of GLM and GLME. In each tile, the x-axis is the generating model size given a simulation condition, the y-axis (log scaled) is the leave one cluster out deviance.}\label{fig_pred_lm_vs_lme_loodev}
% \end{figure}

% As shown in Figure \ref{fig_bias_lm_vs_lme}, for both binomial and Gaussian responses, GLME was less biased in estimating fixed effects coefficients than GLM, when the number of observations per cluster was larger, and when the within-cluster correlation was stronger (larger AR1 autoregressive coefficient). GLM had similar amount of bias in coefficient estimates across all the different number of observations per cluster. Larger rate of missingness per cluster led to larger bias in coefficient estimates in both GLME and GLM, and the impact of missingness was stronger to smaller number of observations per cluster. Notably, when modeling binomial response with smaller number of observations per cluster, GLME failed to converge and resulted in larger bias, whereas GLM had less biased coefficient estimates and better convergence. 

% \begin{figure}[htp]
%     \centering
%     \makebox[\textwidth]{\includegraphics[width=\textwidth]{images/bias_lm_vs_lme.png}}
% \caption{Comparing bias in coefficient estimates by generalized linear model (GLM) or generalized linear mixed effects model (GLME). The left panel depicts simulation results for binomial response and the right panel depicts the simulation results for Gaussian response. From top to bottom in both panels, each row of tiles indicate a level of within-cluster correlation strength controlled by the AR1 autoregression coefficients, of which 0, 0.4 and 0.8 representing low, median and high within-cluster correlation repetitively.  In each tile, the x-axis is the generating model size given a simulation condition, the y-axis (log scaled) is the coefficient bias calculated by the average variance of fixed effects coefficient estimates from the true coefficients.   Colors indicate models of GLM and GLME. Line-types indicate none, low, high or random rate of missingness per cluster. When modeling binomial response (left) with smaller number of observations per cluster, GLME failed to converge and resulted in larger bias, whereas GLM had less biased coefficient estimates and better convergence.}\label{fig_bias_lm_vs_lme}
% \end{figure}




%(2) The out-of-cluster prediction performance was almost identical between GLM and GLME under varying simulation conditions, which suggests GLM is a good predictive modeling strategy for clustered data and is less complicated than GLME. (3) Although GLME was less biased in estimating fixed effects coefficients than GLM when the number of observations per cluster was large and when the within-cluster correlation was stronger (larger AR1 autoregressive coefficient), GLME failed to converge and resulted in larger bias when modeling binomial response with smaller number of observations per cluster, whereas GLM had less biased coefficient estimates and better convergence. 


%\item GLME took considerably longer computing time to converge even on our small scaled simulation data compared to GLM. It will take even longer time to find an optimal GLME model from a set of candidate models by cross validation approach. 



